Rods and Rings: Soft Subdivision Planner for R^3 x S^2

We consider path planning for a rigid spatial robot moving amidst polyhedral obstacles. Our robot is either a rod or a ring. Being axially-symmetric, their configuration space is R^3 x S^2 with 5 degrees of freedom (DOF). Correct, complete and practical path planning for such robots is a long standing challenge in robotics. While the rod is one of the most widely studied spatial robots in path planning, the ring seems to be new, and a rare example of a non-simply-connected robot. This work provides rigorous and complete algorithms for these robots with theoretical guarantees. We implemented the algorithms in our open-source Core Library. Experiments show that they are practical, achieving near real-time performance. We compared our planner to state-of-the-art sampling planners in OMPL. Our subdivision path planner is based on the twin foundations of \epsilon-exactness and soft predicates. Correct implementation is relatively easy. The technical innovations include subdivision atlases for S^2, introduction of \Sigma_2 representations for footprints, and extensions of our feature-based technique for "opening up the blackbox of collision detection".

==> 00README.txt <==

* The main .tex file is "abs.tex", and the figure files are in sub-dir
  "figs/".

* Please use "pdflatex abs" to produce the final PDF file "abs.pdf".

